PedRecNet: Multi-task deep neural network for full 3D human pose and orientation estimation

We present a multitask network that supports various deep neural network based pedestrian detection functions. Besides 2D and 3D human pose, it also supports body and head orientation estimation based on full body bounding box input. This eliminates the need for explicit face recognition. We show that the performance of 3D human pose estimation and orientation estimation is comparable to the state-of-the-art. Since very few data sets exist for 3D human pose and in particular body and head orientation estimation based on full body data, we further show the benefit of particular simulation data to train the network. The network architecture is relatively simple, yet powerful, and easily adaptable for further research and applications.

==> code/circle01_body_orientations.csv <==
0,1077
10,1078
20,1080
30,1079
40,1080
50,1107
60,1079
70,1080
80,1340
90,1107
100,1079
110,1080
120,1080
130,1080
140,1080
150,1079
160,1080
170,1078
180,1080
190,1077
200,1076
210,1080
220,1080
230,1080
240,1093
250,1093
260,1080
270,1340
280,1093
290,1093
300,1080
310,1080
320,1079
330,1080
340,1077
350,1080
360,1077

==> code/coco_mebow_body_orientations.csv <==
0,13464
5,13464
10,3252
20,1468
30,1794
40,1009
50,2617
60,2812
70,4071
80,3146
90,2328
100,4046
110,3176
120,2624
130,2124
140,1838
150,2404
160,3250
170,13654
180,13485
190,2578
200,4184
210,3965
220,5804
230,7727
240,8791
250,10800
260,18127
270,18022
280,14266
290,8685
300,7593
310,5822
320,3910
330,4225
340,3959
350,2308
355,13464
360,13464


==> code/conti01_body_orientations.csv <==
0,47463
10,22051
20,15087
30,12702
40,13588
50,14593
60,15993
70,31187
80,166247
90,171807
100,38010
110,20763
120,16416
130,14996
140,13227
150,15707
160,26258
170,61853
180,52793
190,24259
200,15911
210,13133
220,13933
230,14715
240,15902
250,28999
260,147567
270,153217
280,33400
290,18407
300,14249
310,12469
320,10762
330,12762
340,21805
350,53815
360,47463


==> code/conti01_val_body_orientations.csv <==
0,5998
10,1715
20,1282
30,1006
40,824
50,680
60,805
70,2416
80,16424
90,16656
100,2514
110,1739
120,1364
130,1601
140,1088
150,1300
160,2137
170,8821
180,6359
190,1876
200,1360
210,1036
220,905
230,707
240,881
250,2516
260,14197
270,14639
280,2205
290,1547
300,1110
310,1198
320,836
330,988
340,1573
350,7673
360,5998


==> code/rtsim_rom_body_orientations.csv <==
0,7220
10,5348
20,1677
30,714
40,577
50,602
60,785
70,1453
80,1513
90,1252
100,965
110,2201
120,1498
130,1285
140,2759
150,2183
160,1493
170,1105
180,1100
190,1154
200,1235
210,2290
220,1445
230,1552
240,3219
250,3855
260,5676
270,10952
280,14475
290,22230
300,7302
310,6493
320,6336
330,8157
340,7508
350,8120
360,7220


==> code/tud_body_orientations.csv <==
0,234
10,125
20,294
30,388
40,265
50,136
60,99
70,188
80,452
90,326
100,233
110,184
120,118
130,84
140,270
150,422
160,379
170,223
180,217
190,53
200,169
210,367
220,415
230,214
240,102
250,132
260,257
270,324
280,134
290,95
300,118
310,250
320,342
330,317
340,204
350,192
360,234
